Transfer Learning for British Sign Language Modelling

Automatic speech recognition and spoken dialogue systems have made great advances through the use of deep machine learning methods. This is partly due to greater computing power but also through the large amount of data available in common languages, such as English. Conversely, research in minority languages, including sign languages, is hampered by the severe lack of data. This has led to work on transfer learning methods, whereby a model developed for one language is reused as the starting point for a model on a second language, which is less resourced. In this paper, we examine two transfer learning techniques of fine-tuning and layer substitution for language modelling of British Sign Language. Our results show improvement in perplexity when using transfer learning with standard stacked LSTM models, trained initially using a large corpus for standard English from the Penn Treebank corpus

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2018.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2018.dot	Microsoft Word template file for Coling 2018
coling2018.pdf	PDF file for Coling 2018
coling2018.sty	LaTeX style file for Coling 2018
coling2018.tex	LaTeX sample file for Coling 2018

